Abstracting Event-Driven Systems with Lifestate Rules

We present lifestate rules--an approach for abstracting event-driven object protocols. Developing applications against event-driven software frameworks is notoriously difficult. One reason why is that to create functioning applications, developers must know about and understand the complex protocols that abstract the internal behavior of the framework. Such protocols intertwine the proper registering of callbacks to receive control from the framework with appropriate application programming interface (API) calls to delegate back to it. Lifestate rules unify lifecycle and typestate constraints in one common specification language. Our primary contribution is a model of event-driven systems from which lifestate rules can be derived. We then apply specification mining techniques to learn lifestate specifications for Android framework types. In the end, our implementation is able to find several rules that characterize actual behavior of the Android framework.

==> rule-mining-papers.txt <==
Engler et al.
Bugs as Deviant Behavior: A General Approach to Inferring Errors in Systems Code
Relevant, mines rules among events (i.e (ab)*, no a after b) etc.

El-Ramly et al.
From run-time behavior to usage scenarios: an interaction-pattern mining approach
Pattern mining paper
Not immediately relevant.

Li & Zhou
DynaMine?

Livshits & Zimmerman
DynaMine
Not relevant.

Mandelin et. al
Jungloid mining: helping to navigate the API jungle
Jungloid mining
Not relevant

Weimer & Necula
Mining Temporal Specfications for Error Detection
Typestate rule-inference by using "static" execution traces (i.e CFG projected on to relevant calls?)
Strictly (ab)* mining
Patterns present in regular control flow are good, but violations in exceptional control flow may be buggy.

Kremenek et. al
From Uncertainty to Belief: Inferring the Specification Within
Inferring ownership rules (e.g fopen transfers ownership of a file to its caller, fclose claims ownership of file parameter, etc)
Not typestate specfications, not temporal.
Not relevant.

Safyallah & Sartipi
Dynamic Analysis of Software Systems using Execution Pattern Mining
Locate source code responsible for certain features via examining dynamic executions (e.g "what part of the xfig source code does <thing>?")
Not relevant.

Yang et. al
Perracotta
Relevant as automata mining framework.

David Lo & Chao Liu
Efficient Mining of Iterative Patterns for Software Specification Discovery.
Infer rules of the form <lock, unlock>, <a, b, c, ..., z>,  efficient pattern mining algorithm, mine MSCs & LSCS
Seems like a generic pattern mining paper, focused on utilizing "iterative" patterns that arise from looping constructs.
Not very relevant.

Ramanathan et al.
Path-Sensitive Inference of Function Precedence Protocols
Static technique for inferring specifications.
Statically determine possible orderings of function calls, derive relations such as "calls to a must be preceded by calls to b"
They make the explicit claim that "must be preceded by" is more useful than "must be followed by" (maybe related to enabling / disabling? since an event must be preceded by an enabler).
They extend this later to mining both value-based and typestate invariants for procedures (e.g 'bind' must be called with a valid socket id, and 'socket' must have been called earlier).
Interesting.

Thummalapenta & Xie
"programmer assistant for reusing open-source code on the web"
Not relevant.

David Lo et. al
Mining temporal rules for software maintenance
Extends LTL based rule mining to rules of arbitrary lengths. Contributions: Use LTL, mine more than just (ab)*.
Relevant.

Zhong et al.
Inferring Specifications of Object Oriented APIs from API Source Code
Static technique for inferring specifications in the form of Program Rule Graphs, where vertices are methods, and edges are either preconditions (e.g "method A can only be called after method B has been called"), or negative preconditions, similar to disallowing, of the form "after method A has been called, method B can no longer be called".
Relevant.

Zhong et al.
Early Filtering of Polluting Method Calls for Mining Temporal Specifications
Heuristics for filtering out "uninteresting" method calls before spec-mining.
Not relevant.

Acharya & Xie
Mining API Error-Handling Specifications from Source Code
Specification mining for error-handling (i.e how to handle errors from an API).
Not relevant.

Heydarnoori et. al
Supporting Framework Use via Automatically Extracted Concept-Implementation Templates
Use dynamic executions of applications using a framework in order to learn how to instantiate certain concepts (e.g to find out how to use the context menu API, run an app that uses the context menu and see how it behaves).
Not relevant.

David Lo et. al
Mining Quantified Temporal Rules: Formalism, Algorithms, and Evaluation
"The class of rules we target for mining combines simple binary temporal with state predicates (involving equality constraints) and quantification."
Dynamic analysis targeting a specific class of temporal rules. Their contribution seems to be this framework for expressing constraints, as well as a technique for mining them.
They claim to support
     1. Temporal rules e.g "every call to m1 must be preceded by a call to m2"
     2. Rules with constnat equality e.g "every call to m5(3, ...) must be followed by a call to m6(10, ...)"
     3. Quantified temporal rules "For all x, every call to m3(x) must be followed by a call to m4(x)"
While their specification language is richer than most other rule-mining papers, they still focus on "must follow, must precede" temporal constraints that we avoid.
Relevant.

David Lo et. al
Mining Modal Scenario-Based Specifications from Execution Traces of Reactive Systems.
Mining LSCs, which is similar to mining modal temporal specifications in LTL.
Not relevant.

Nguyen et. al
Graph-based Mining of Multiple Object Usage Patterns
Represent a usage scenario of multiple objects as a DAG of method invocations among multiple concrete objects. Programs not conforming to the DAG are usage violatations.
Not relevant.


